On Bounds for Greedy Schemes in String Optimization based on Greedy Curvatures

We consider the celebrated bound introduced by Conforti and Cornu\'ejols (1984) for greedy schemes in submodular optimization. The bound assumes a submodular function defined on a collection of sets forming a matroid and is based on greedy curvature. We show that the bound holds for a very general class of string problems that includes maximizing submodular functions over set matroids as a special case. We also derive a bound that is computable in the sense that they depend only on quantities along the greedy trajectory. We prove that our bound is superior to the greedy curvature bound of Conforti and Cornu\'ejols. In addition, our bound holds under a condition that is weaker than submodularity.

==> notes.txt <==
[Finished] ? Maybe still introduce the notion/definition of matroid, submodualar.

[No need] We need to add a figure to illustarte rooted decision tree?

[Finished] Define beta (performance bound) 

[Finished] Produce a lemma that A1 A2 are weaker condition than submodularity

[Finished]Add a note after BETA_greedy theorem saying that our setting is string

[Finished]Check all the references for the theorem number

